Processing Natural Language on Embedded Devices: How Well Do Transformer Models Perform?

This paper presents a performance study of transformer language models under different hardware configurations and accuracy requirements and derives empirical observations about these resource/accuracy trade-offs. In particular, we study how the most commonly used BERT-based language models (viz., BERT, RoBERTa, DistilBERT, and TinyBERT) perform on embedded systems. We tested them on four off-the-shelf embedded platforms (Raspberry Pi, Jetson, UP2, and UDOO) with 2 GB and 4 GB memory (i.e., a total of eight hardware configurations) and four datasets (i.e., HuRIC, GoEmotion, CoNLL, WNUT17) running various NLP tasks. Our study finds that executing complex NLP tasks (such as "sentiment" classification) on embedded systems is feasible even without any GPUs (e.g., Raspberry Pi with 2 GB of RAM). Our findings can help designers understand the deployability and performance of transformer language models, especially those based on BERT architectures.

==> reviews/ACL_review.txt <==


Meta Review by Area Chair:

Metareview:
This paper presents a first exploratory study the on deployment of pretrained language models (e.g., different variants of BERT) in a real-world embedded robotic platform with inherent resource constraints, aiming to offer to the community some informed decisions on how different models behave in such environments.

Summary Of Reasons To Publish:
Overall, I find the inter-disciplinary idea of combining NLP models with embedded devices very interesting, and the paper offers some insightful results and recommendations for future work. However, in its current form, it is more intended for the actual subcommunity working on such embedded devices rather than for the NLP audience.
The paper provides a wealth of experiments (although it is still limited in the number of tasks and configurations tested).

Summary Of Suggested Revisions:
1.As mentioned, I am not sure that ARR and NLP-based conferences are the right venue for this type of work, and this is my primary concern. While it is interesting to see the models embedded to the actual devices, the paper is in its essence an empirical exploration of efficiency of various BERT-style configurations; it mostly integrates a large body of work on 'efficiency and BERT' and links it to embedded devices.
2.I agree with the reviewers that the chosen number of tasks is still limited.
3.The paper is framed as an empirical study, but the main take-home messages (i.e., 'informed decisions as the authors call them) are still limited, and the paper mostly summarizes some of the available knowledge on different efficiency aspects (e.g., memory consumption, inference time) from previous work. (The interesting aspect is reporting Energy consumption though!)

Overall Assessment: 3 = There are major points that may be revised
Best Paper Ae: No





Reviewer 1:
Paper Summary:
This paper conduct experiments on deploying BERT based model under different resource constraint settings. It derives empirical observations on the performace-resource tradeoffs.

Summary Of Strengths:
(1) The paper is well written;
(2) it address the real world issue of deploying pretrained language models in edge devices;
(3) the experiments are extensive and clearly stated;

Summary Of Weaknesses:
(1) this paper seems to be more of a technical report than the research paper, so i wonder whether ARR is the right venue for this publication. Although this paper provides us many empirical observations, it does not provide insights that are new to the literature.

Comments, Suggestions And Typos:
(1) could the author clarify what are the keycontribution of this paper, compared to the literature.

Overall Assessment: 2.5 

Confidence: 3 =  Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math or experimental design.

Best Paper: No

Reproducibility: 3 = They could reproduce the results with some difficulty. The settings of parameters are underspecified or subjectively determined, and/or the training/evaluation data are not widely available.

Datasets: 3 = Potentially useful: Someone might find the new datasets useful for their work.

Software: 4 = Useful: I would recommend the new software to other researchers or developers for their ongoing work.

Author Identity Guess: 1 = I do not have even an educated guess about author identity.

Responses:
Summary Of Weaknesses:
Thanks for your feedback regarding the venue we will check on this. Additionally, to address your next comment we would like to highlight our contribution in the literature:

Our study represents the first attempt to explore the deployment of large language models in a real-world robotic platform in a resource-constrained platform. Below we have discussed our key contributions in detail:

1.Our study systematically investigates the performance of BERT-based language models on a real robotic platform, more precisely on a six-degrees-of-freedom (6-DOF) robot testbed. We utilized Raspberry Pi 4 Model B as the main computing unit and evaluated the models on different resource-constrained platforms (2GB, 4GB, 8GB). Furthermore, we analyzed the trade-offs between complexity and accuracy in resource-constrained environments across multiple downstream NLP tasks. In addition to evaluating BERT-based language models on a real-world robotic platform, our goal was to fill the gap between simulated studies and real-world scenarios since no previous work has deployed these models on a robotic platform.

2.Our research explores the potential design options for various BERT-based architectures on diverse resource-limited platforms viz Raspberry Pi boards with 2 GB, 4 GB, and 8 GB of RAM. Through empirical observations, we have developed a comprehensive lookup table that encompasses various significant design parameters. As an instance, our study has discovered that pruning has a slight effect on memory consumption but does not significantly impact energy consumption and delay inference time.

 3.Our study is anticipated to offer valuable insights for designers to make informed decisions in selecting BERT-based architectures in resource-constrained environments, which can potentially result in saving significant development time and effort. As a result, we consider our work to be more of an engineering paper, yet still a valuable contribution to the community.

Comments, Suggestions And Typos:

1.Thanks for taking time review our work. We have clarified the key contribution in the above section.



Reviewer 2:

Paper Summary:

This paper presents an empirical study of BERT applications under resource-limited constraints. Based on embedded devices, this paper explores the trade-off between the accuracy and the model size on three tasks: Intent Classification, Sentiment Classification, and Named Entity Recognition. This paper reduces the number of layers and prunes the attention heads to obtain a smaller BERT.

Summary Of Strengths:
1.The experiment result in this paper maybe valuable for the community.
2.Adopting PLMs to embedded devices is an important topic.

Summary Of Weaknesses:

1.Paper is not well-organized. For example: (1) Putting the research question (Sec 4.4) in the introduction would be better. (2) According to the CFP (https://aclrollingreview.org/cfp), the limitation section should be after the conclusion and not included in 8 pages.
2.It seems you train the BERT model in the embedded device, but why don't you train on another server and copy the parameter to the embedded devices? So that only inference is required in the embedded devices.
3.The compression method used in this paper is not new.
4.This paper does not utilize any specific features of the robot. Therefore, the application and research scenarios are separated, decreasing the contribution.

Comments, Suggestions And Typos:
The table presentation is confusing. For example:
1.Table 6-8 can be combined into one table
2.In Table 9, the result only depends on the number of layers, so why do you repeatedly list the result for different platforms?
3.In Table 9, in the 4GB platform, you can get theta_90 with ten layers, but why this result misses in the 8GB platform?
4.In Table 10, why are there different average resource usage in the 4GB and the 8GB platform? What are the corresponding attributes?
5.In Table 10, 4GB platform, the data on the theta_80 column is 4.41W, 421.2MB, and 0.49s, which is better than that on the column. Why can you obtain a better performance while using fewer resources?

Btw, using transformers from Huggingface may mask the head instead of pruning without computation. I think this is the main reason for your observations in Line 498-500

Overall Assessment: 2 = Revisions Needed: This paper has some merit, but also significant flaws, and needs work before it would be of interest to the community.

Confidence: 3 =  Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math or experimental design.

Best Paper: No

Reproducibility: 3 = They could reproduce the results with some difficulty. The settings of parameters are underspecified or subjectively determined, and/or the training/evaluation data are not widely available.

Datasets: 1 = No usable datasets submitted.

Software: 1 = No usable software released.

Author Identity Guess: 1 = I do not have even an educated guess about author identity.



Reseponse: 

Summary Of Weaknesses:

Thank you for your input on this. Below are our clarifications:

1.We appreciate your feedback on the organization of the paper and will take it into consideration when preparing the next version of our work.
2.This comment reflects a complete misunderstanding of our paper. Our BERT model was trained on an external powerful device and then deployed on embedded devices. Hence, we solely conducted inference on the embedded device.
3."The compression method used in this paper is not new." - You are right. However, we never claimed that it was new. In fact, the compression/pruning technique used is not even the focus of the paper.
4.We appreciate your feedback. In this paper, we present the first exploratory study of language models on a real-life robotic platform, with a specific focus on the deployment of large language models in resource-constrained environments and the analysis of the trade-offs between model complexity and accuracy. While we used the robot as a testbed, our ultimate goal is to evaluate performance on resource-limited and embedded platforms. Thus, our work extends beyond the specific robotic platform used in the study and is applicable to similar resource-constrained platforms.

Comments, Suggestions And Typos:
1.We will address this in the next version.
2.We would like to point out that we have explored different BERT-based model configurations that have different levels of accuracy on different platforms (2GB, 4GB, 8GB). We present the table so that a designer can pick a model from the table based on his desired platform and accuracy. For instance, if a user intends to attain 90% BERT-based accuracy on a 4 GB platform, they can easily identify the available configurations from the corresponding cell of the design table. This explains why we have provided tables for different platforms and accuracy levels.
3.In regards to your concern, we would like to mention that there are some configurations that exhibit identical levels of accuracy. We have included multiple configurations that are similar in terms of resource utilization, which provides some degree of flexibility for the designer. As a result, not all the cells in the table contain the same type of model configuration.
4.We would also like to mention that because of the architectural differences among the platforms, there are differences in resource usage on different platforms.
5.In this study, we found that layer sizes 4 (56% pruning) and 8 (36% pruning) retain 70% BERT-based accuracy (theta_70)
), whereas layer sizes 2 (65% pruning) and 4 (55% pruning) retain 80% BERT-based accuracy (theta_80). Furthermore, we have observed that resource usage is closely linked to the layer size of the model, which explains the lower resource utilization in the theta_80 column compared to the theta_70 column.

Thanks for your comment. We will check regarding the mask head on the hugginface. 



Reviewer 3:
Paper Summary:
The paper presents an empirical study on running BERT-based models in resource-constrained environments with respect to three NLP tasks: intent classification, sentiment analysis, and named entity recognition.
The paper explores different methods of reducing the model's footprints including layer reduction and attention head pruning, and their effect on the trade-off between the model size, inference time, energy consumption, memory usage, and the model performance retained.

Summary Of Strengths:
1.One of the first studies to explore the deployment of BERT-baed models in hardware-constrained environments.
2.The paper includes a large set of experiments on two important NLP tasks, characterizing the trade-off between performance and cost (memory, energy, time, etc). The results could certainly be useful to some part of the NLP community.

Summary Of Weaknesses:
1.The limited number of tasks: The majority of experiments focus only on two tasks: sentiment classification and NER. I would expect such a study to be more comprehensive and include many more NLP tasks. If the authors only intend to focus on limited tasks, then the title and abstract of the paper should reflect that.
I also fail to see why the authors include the intent classification (IC) task, only to abandon it later on and not include it in section 5.2. I honestly do not think that the results on the IC task add any value to the paper.

2.The study done in section 5.2 is only done on two datasets (GoEmotion and WNUT17). How these results will generalize to different datasets is completely unclear. We already know that performance differs dramatically across benchmarks (even Table 8 in the paper shows that performance on CoNLL and WNUT17 is very different for the same model). This indeed limits the applicability of this study. The authors admit the lack of generalizability of their study in the limitation section.

3.I would expect some conclusion regarding which pruning/distillation method is better suited for which contexts, but the paper fails to discuss that.

Comments, Suggestions And Typos:

Typos: L384: Experiments The paper uses Italics too often. Italics should be used sparingly to emphasize certain words or phrases.

Questions: How is inference time computed? Is it tokens/second?
Overall Assessment: 2.5 

Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.

Best Paper: No

Reproducibility: 2 = They would be hard pressed to reproduce the results: The contribution depends on data that are simply not available outside the author's institution or consortium and/or not enough details are provided.

Datasets: 1 = No usable datasets submitted.

Software: 1 = No usable software released.

Author Identity Guess: 1 = I do not have even an educated guess about author identity.

Responses:

Rebuttal:

Summary Of Weaknesses:

1.Thank you for your feedback on the scope of our study. We acknowledge that we only focused on sentiment classification and named entity recognition (NER) tasks. However, we concentrate these tasks because they are fundamental NLP tasks for any voice-controlled real-life robot or interactive system, chatbots, virtual assistants, such as Microsoft's LUIS systems and Google's Dialogflow. Although we could have included other tasks, as the first exploratory study of language models on a real-life robotic platform we chose to focus on the performance of BERT-based language models on these core tasks.
During our initial exploration as the first study in this area, we opted for simpler datasets to assess the performance of BERT, DistilBERT, and TinyBERT models. However, as we progressed to more complicated benchmark datasets, we noticed a drop in performance. As a result, we shifted our focus to more complex datasets to gain a better understanding of the potential and limitations of BERT models in these situations.

2.We appreciate your feedback on our study and recognize the limitation of generalizability, which we have clearly addressed in the limitations section of our paper. Our focus was to explore the performance and efficiency trade-offs of various BERT models on sentiment classification and named entity recognition tasks, which are essential for our specific use case. While we understand that performance can vary significantly across different benchmarks, we believe that our findings and insights on the efficiency and performance of different BERT models can still provide valuable guidance for designers in similar use cases.
If you have any specific suggestions for models that can achieve high performance on unseen data and generalize well across various scenarios, we would appreciate it if you could share them with us. We are willing to review relevant papers and potentially include the results of such models in our study, but please be specific in your suggestion.
Additionally, we welcome any specific suggestions for specific NLP tasks and datasets that you believe would be useful to include in our study. Thank you again for your feedback and suggestions; we look forward to further improving our study.

3.Thank you for your valuable feedback. We would like to clarify that our paper does not make any comparisons or draw conclusions among different pruning methods, as it only covers one pruning method. Our main aim was to demonstrate the effectiveness of the chosen pruning method rather than providing a comprehensive analysis of all available pruning methods. We appreciate your feedback and would like to take it into consideration for our future work, where we plan to explore and employ different pruning methods to provide a more comprehensive analysis.

Comments, Suggestions And Typos:

We will take care of the cosmetic changes in the revised version.

The inference time is calculated by measuring the duration from the start to the end of a task-specific instruction.




==> reviews/ICPE_review.txt <==
=======================

SUBMISSION: 9858
TITLE: Processing Natural Language on Embedded Devices: How Well Do Modern Models Perform?


----------------------- REVIEW 1 ---------------------
SUBMISSION: 9858
TITLE: Processing Natural Language on Embedded Devices: How Well Do Modern Models Perform?
AUTHORS: Souvika Sarkar, Mohammad Fakhruddin Babar, Md Mahadi Hassan, Monowar Hasan and Shubhra Kanti Karmaker

----------- Originality -----------
SCORE: 3 (reasonably original)
----------- Soundness -----------
SCORE: 5 (sound)
----------- Relevance -----------
SCORE: 4 (relevant)
----------- Reproducibility -----------
SCORE: 4 (mostly clear and complete)
----------- Presentation -----------
SCORE: 3 (fair presentation)
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The authors present a performance study of BERT-based language models on embedded systems. They show that certain NLP tasks are feasible on embedded systems even without GPUs.

I think the study is interesting and important for developers of embedded systems.

It is not fully clear to me though whether it is possible at all to run BERT_base on the embedded systems. I understand that pruning makes the model smaller, but this always comes at the cost of a drop in (model) performance. In other words, what would be the values of a theta_100 column in Tables 12 and 13? A reduction in size of upto 67% is nice but a drop of 50% in F1-score is huge. I am not sure that such a drop in model performance is acceptable.


Also, I think the study should stay away from highlighting findings related to the model performance (i.e. key finding (a)) but focus on the system performance instead. There are many studies that compare the model performance of the different BERT architectures, but there are no studies on embedded system performance. I understand that RQ1 and RQ2 are necessary for the flow of the paper, but I would not highlight those findings.



PRESENTATION ISSUES
- Tables 11-13 are quite difficult to interpret. There are many metrics shown at the same time. I encourage the authors to think of a better visualization for this data.
- 'an performance study' -> 'a performance study'
- It would be nice to add realistic examples of the need for sentiment analysis and NER in an embedded system. The example for Intent Classification makes sense (somewhat) but for the other two tasks, it is not so clear.
- '(author?)' on page 4 and page 10 (several times)



----------------------- REVIEW 2 ---------------------
SUBMISSION: 9858
TITLE: Processing Natural Language on Embedded Devices: How Well Do Modern Models Perform?
AUTHORS: Souvika Sarkar, Mohammad Fakhruddin Babar, Md Mahadi Hassan, Monowar Hasan and Shubhra Kanti Karmaker

----------- Originality -----------
SCORE: 1 (not at all original)
----------- Soundness -----------
SCORE: 3 (some reservations)
----------- Relevance -----------
SCORE: 3 (some relevance)
----------- Reproducibility -----------
SCORE: 3 (some information not clear)
----------- Presentation -----------
SCORE: 3 (fair presentation)
----------- Overall evaluation -----------
SCORE: -3 (strong reject)
----- TEXT:
This paper has the same title and same main objectives than a paper that has already being published, see:

https://nam11.safelinks.protection.outlook.com/?url=https%3A%2F%2Farxiv.org%2Fabs%2F2304.11520&data=05%7C02%7Csks0086%40auburn.edu%7Cbe2512249e4844731f3908dc1b8edfcf%7Cccb6deedbd294b388979d72780f62d3b%7C0%7C0%7C638415547683525787%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000%7C%7C%7C&sdata=JO4PY%2FS33ig4kG2r2ZUhP%2B3q7mVK2qyBVcTJvIH1JP4%3D&reserved=0


Some modifications have been done and new cases added but it has same tables, drawings and a lot of the same discussions. It could be an extension as the most but not an original paper.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 9858
TITLE: Processing Natural Language on Embedded Devices: How Well Do Modern Models Perform?
AUTHORS: Souvika Sarkar, Mohammad Fakhruddin Babar, Md Mahadi Hassan, Monowar Hasan and Shubhra Kanti Karmaker

----------- Originality -----------
SCORE: 3 (reasonably original)
----------- Soundness -----------
SCORE: 5 (sound)
----------- Relevance -----------
SCORE: 5 (very relevant)
----------- Reproducibility -----------
SCORE: 4 (mostly clear and complete)
----------- Presentation -----------
SCORE: 5 (excellent presentation)
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The work presents an assessment of NLP models performance when used on embedded devices.
The research fits very well the ICPE core topics, it is timely and well carried out.

Overall, I believe this work is mature for publication: the paper is well written, the problem is well motivated, the empirical study is well designed and executed, the results are well presented and critically discussed. The authors are willing to make data/code publicly available.

I have a few suggestions for improvements, which I detail below.

Can you define "modern models"? the term is used in the title, abstract and other few places, but it is not very clear what you mean for modern models.

Some design choices should be further motivated such as the choice of the four datasets and architectures. Also, the use of F1 measure should be justified (see https://nam11.safelinks.protection.outlook.com/?url=https%3A%2F%2Fdl.acm.org%2Fdoi%2F10.1145%2F3533767.3534405&data=05%7C02%7Csks0086%40auburn.edu%7Cbe2512249e4844731f3908dc1b8edfcf%7Cccb6deedbd294b388979d72780f62d3b%7C0%7C0%7C638415547683533211%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000%7C%7C%7C&sdata=m2q8D7iC84IrgUnj7CsKk8HpOw0TM1Qpwx0FARwTNmI%3D&reserved=0).

It would be interesting to report the costs of the experiments.

Minor comments:
- TABLES 1 to 7: please align left the text and align right the numbers.
- PAGE 4: remove (author?)



----------------------- REVIEW 4 ---------------------
SUBMISSION: 9858
TITLE: Processing Natural Language on Embedded Devices: How Well Do Modern Models Perform?
AUTHORS: Souvika Sarkar, Mohammad Fakhruddin Babar, Md Mahadi Hassan, Monowar Hasan and Shubhra Kanti Karmaker

----------- Originality -----------
SCORE: 3 (reasonably original)
----------- Soundness -----------
SCORE: 2 (major reservations)
----------- Relevance -----------
SCORE: 3 (some relevance)
----------- Reproducibility -----------
SCORE: 3 (some information not clear)
----------- Presentation -----------
SCORE: 4 (good presentation)
----------- Overall evaluation -----------
SCORE: -2 (reject)
----- TEXT:
This paper presents a lot of experimental results. The authors study the
ability of 4 different embedded boards to perform tasks such as intent
classification (IC), multi-label sentiment detection (SC) and named-entity
recognition (NER) using the BERT model and smaller variants of this model,
such as RoBERTa, DistilBERT, and TinyBERT.

Many of the results are interesting, but some aspects are highly questionable.

- Motivation: the authors motivate their work with a home automation scenario.
However, it is not clear why home automation needs strongly restricted devices.
Moreover, the benchmark data sets do not match the automation scenario at all
and it turns out that the models perform very differently on different data
sets. The latter point indicates that the observations made in the paper
do not generalise.

- Results:

Intent Classification Task (Dataset: HuRIC)
works well with all BERT variations

Multi-label Sentiment Detection Task (Dataset: GoEmotion) does not work with
any of the BERT variations (some worse than others), but F1 < 50% is not of
much value. Commonly, an F1 score of less than 70% is considered really poor.
The authors work with recall of 30%, which means that only 30% of the sentiments
are correctly identified.

Named-entity Recognition Task
works well on the data set CoNLL but fails totally on the WNUT17 data set,
some BERT variants are worse than others, but none achieves an F1 score > 50%.
Same reasoning as above.

Table 13 explores the NER task for the WNUT17 data set. It is unclear why there
are parameters for theta_80, as this is never achieved by the model. I do not
understand this table. It is unclear why model parameters are studied for a
model that performs so poorly that it cannot be used.

I am not a hardware expert and cannot tell whether the energy usage of the
embedded devices provides a new insight, or whether this is well-known.

In summary: the idea behind the paper is very interesting and there are also
some nice observations. It is very valuable to be able to tune ML models for
a given scenario and requirements. But this paper needs a number of improvements
before it can be published.

Minor issues:

- p. 2: and trimming them result is some accuracy loss -> the result?

        reduce the model size more than 60%) -> by more than..?

   Fig. 1: Autometic -> Automatic

           is there an action of the Embedded Device?
